Theoretical Foundations for Semantic Cognition in Artificial Intelligence

This monograph presents a modular cognitive architecture for artificial intelligence grounded in the formal modeling of belief as structured semantic state. Belief states are defined as dynamic ensembles of linguistic expressions embedded within a navigable manifold, where operators enable assimilation, abstraction, nullification, memory, and introspection. Drawing from philosophy, cognitive science, and neuroscience, we develop a layered framework that enables self-regulating epistemic agents capable of reflective, goal-directed thought. At the core of this framework is the epistemic vacuum: a class of semantically inert cognitive states that serves as the conceptual origin of belief space. From this foundation, the Null Tower arises as a generative structure recursively built through internal representational capacities. The theoretical constructs are designed to be implementable in both symbolic and neural systems, including large language models, hybrid agents, and adaptive memory architectures. This work offers a foundational substrate for constructing agents that reason, remember, and regulate their beliefs in structured, interpretable ways.

==> changelog.txt <==
VERSION 2

1. Modified load L in cognitive_load.tex in the Summary of the chapter by putting L in math mode (L -> $L$).

2. Changed t to k in the diagrams showing singularities and epistemic axes in the Null Tower chapter.

3. In the Assimilation chapter, changed E_k to E_j, capitalized the Phi, and changed the index on the fragments to i from j.

4. Updated p. 227 to fix dangling periods in two equations (implementation strategies).

5. Fixed the figure on page 203 to clarify the shared region.

VERSION 3

6. Changed wording in Summary on page 51 ("cognitive altitude").

7. Added period to equation on page 59.

8. Page 74: "equivalence class" -> "epistemic vacuum".

9. Modified page 80 "state of semantic vacuity IN Omega"

10. Modified page 94 (inserted "containing" for belief fragment instead of setting the belief state to equal the fragment).

11. Modified page 93: changed wording to imply that fragments are in phi_query instead of equal to it.

12. Attempted to fix problem with memory-related notation (used the powerset).

13. Wrapped the Assimilation operator A in math mode on pages 101-102.



